Blueberry galaxies: the lowest mass young starbursts

Searching for extreme emission line galaxies allows us to find low-mass metal-poor galaxies that are good analogs of high redshift Ly$\alpha$ emitting galaxies. These low-mass extreme emission line galaxies are also potential Lyman-continuum leakers. Finding them at very low redshifts ($z\lesssim0.05$) allows us to be sensitive to even lower stellar masses and metallicities. We report on a sample of extreme emission line galaxies at $z\lesssim0.05$ (blueberry galaxies). We selected them from SDSS broadband images on the basis of their broad band colors, and studied their properties with MMT spectroscopy. From the whole SDSS DR12 photometric catalog, we found 51 photometric candidates. We spectroscopically confirm 40 as blueberry galaxies. (An additional 7 candidates are contaminants, and 4 remain without spectra.) These blueberries are dwarf starburst galaxies with very small sizes ($< 1\hbox{kpc}$), and very high ionization ([OIII]/[OII]$\sim10-60$). They also have some of the lowest stellar masses ($\log(\hbox{M}/\hbox{M}_{\odot})\sim6.5-7.5$) and lowest metallicities ($7.1<12+\log(\hbox{O/H})<7.8$) starburst galaxies. Thus they are small counterparts to green peas and high redshift Ly$\alpha$ emitting galaxies.

==> datafile.txt <==
Title: Blueberry galaxies: the lowest mass young starbursts
Authors: Huan Yang, Sangeeta Malhotra, James E. Rhoads, Junxian Wang
Table: The blueberry galaxies
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units              Label              Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---                ObjID              Object ID
   5- 14 F10.6  deg                RAdeg              Right Ascension, decimal degrees (J2000)
  16- 24 F9.6   deg                DEdeg              Declination, decimal degrees (J2000)
  26- 33 F8.6   ---                zspec              Redshift, from optical spectra
  35- 38 A4     ---                Tel                Telescope used for getting optical spectra
  40- 45 F6.4   ---                E(B-V)-MW          Milky Way extinction, Schlafly & Finkbeiner (2011ApJ...737..103S)
  47- 51 F5.2   mag                u-SDSS             Magnitude, SDSS u-band cModelMag
  53- 57 F5.2   mag              e_u-SDSS             Error of SDSS u-band cModelMag
  59- 63 F5.2   mag                g-SDSS             Magnitude, SDSS g-band cModelMag
  65- 69 F5.2   mag              e_g-SDSS             Error of SDSS g-band cModelMag
  71- 75 F5.2   mag                r-SDSS             Magnitude, SDSS r-band cModelMag
  77- 80 F4.2   mag              e_r-SDSS             Error of SDSS r-band cModelMag
  82- 85 F4.2   mag                i-SDSS             Magnitude, SDSS i-band cModelMag
  87- 90 F4.2   mag              e_i-SDSS             Error of SDSS i-band cModelMag
  92- 95 F4.2   mag                z-SDSS             Magnitude, SDSS z-band cModelMag
  97-100 F4.2   mag              e_z-SDSS             Error of SDSS z-band cModelMag
 102-106 F5.2   mag                g-PS1              Magnitude, PANSTARRS1 g-band KronMag
 108-112 F5.3   mag              e_g-PS1              Error of PANSTARRS1 g-band KronMag
 114-118 F5.2   mag                r-PS1              Magnitude, PANSTARRS1 r-band KronMag
 120-124 F5.3   mag              e_r-PS1              Error of PANSTARRS1 r-band KronMag
 126-130 F5.2   mag                i-PS1              Magnitude, PANSTARRS1 i-band KronMag
 132-136 F5.3   mag              e_i-PS1              Error of PANSTARRS1 i-band KronMag
 138-144 F7.2   mag                z-PS1              Magnitude, PANSTARRS1 z-band KronMag
 146-152 F7.2   mag              e_z-PS1              ?=-999.00 Error of PANSTARRS1 z-band KronMag
 154-160 F7.2   mag                y-PS1              Magnitude, PANSTARRS1 y-band KronMag
 162-168 F7.2   mag              e_y-PS1              ?=-999.00 Error of PANSTARRS1 y-band KronMag
 170-172 F3.1   [solMass]          log(M/Msun)        Stellar mass
 174-180 F7.3   ---                12+log(O/H)        Gas metallicity, 12+log(O/H)
 182-188 F7.3   ---              e_12+log(O/H)        ?=-99.00 error of gas metallicity, 12+log(O/H)
 190-194 F5.3   solMass/yr         SFR                Star formation rate from Hbeta luminosity
 196-202 F7.3   10-16mW/m2         [OII]3727          Flux, [OII]3727, erg/s/cm^2
 204-210 F7.3   10-16mW/m2       e_[OII]3727          ?=-99.00 Error, [OII]3727, erg/s/cm^2
 212-218 F7.3   10-16mW/m2         [NeIII]3869        Flux, [NeIII]3869, erg/s/cm^2
 220-224 F5.3   10-16mW/m2       e_[NeIII]3869        Error, [NeIII]3869, erg/s/cm^2
 226-232 F7.3   10-16mW/m2         Hdelta             Flux, H{delta}, erg/s/cm^2
 234-238 F5.3   10-16mW/m2       e_Hdelta             Error, H{delta}, erg/s/cm^2
 240-246 F7.3   10-16mW/m2         Hgamma             Flux, H{gamma}, erg/s/cm^2
 248-252 F5.3   10-16mW/m2       e_Hgamma             Error, H{gamma}, erg/s/cm^2
 254-259 F6.3   10-16mW/m2         [OIII]4363         Flux, [OIII]4363, erg/s/cm^2
 261-266 F6.3   10-16mW/m2       e_[OIII]4363         Error, [OIII]4363, erg/s/cm^2
 268-274 F7.3   10-16mW/m2         Hbeta              Flux, H{beta}, erg/s/cm^2
 276-280 F5.3   10-16mW/m2       e_Hbeta              Error, H{beta}, erg/s/cm^2
 282-289 F8.3   10-16mW/m2         [OIII]4959         Flux, [OIII]4959, erg/s/cm^2
 291-295 F5.3   10-16mW/m2       e_[OIII]4959         Error, [OIII]4959, erg/s/cm^2
 297-304 F8.3   10-16mW/m2         [OIII]5007         Flux, [OIII]5007, erg/s/cm^2
 306-311 F6.3   10-16mW/m2       e_[OIII]5007         Error, [OIII]5007, erg/s/cm^2
 313-320 F8.3   10-16mW/m2         Halpha             Flux, H{alpha}, erg/s/cm^2
 322-326 F5.3   10-16mW/m2       e_Halpha             Error, H{alpha}, erg/s/cm^2
 328-332 F5.1   0.1nm              EW([OII]3727)      restframe equivalent width, [OII]3727
 334-338 F5.1   0.1nm              EW(Hbeta)          restframe equivalent width, Hbeta
 340-343 F4.1   0.1nm            e_EW(Hbeta)          Error of restframe equivalent width of Hbeta
 345-350 F6.1   0.1nm              EW([OIII]5007)     restframe equivalent width, [OIII]5007
 352-356 F5.1   0.1nm            e_EW([OIII]5007)     Error of restframe equivalent width of [OIII]5007
 358-362 F5.1   0.1nm              EW(Halpha)         restframe equivalent width, Halpha
 364-373 F10.6  deg                RAdeg-neighbor     Right Ascension (J2000) of the nearest neighbor in SDSS spectroscopic catalog
 375-383 F9.6   deg                DECdeg-neighbor    Declination (J2000), the nearest neighbor in SDSS in SDSS spectroscopic catalog
 385-389 I5     Mpc                Dist-neighbor      Distance to the nearest neighbor in SDSS spectroscopic catalog
--------------------------------------------------------------------------------
  2 125.080291 54.527798 0.038579 SDSS 0.0408 21.40 20.46 21.55 21.45 21.54 0.13 0.02 0.10 0.11 0.46 20.67 0.025 21.29 0.053 22.10 0.115   21.56    0.15 -999.00 -999.00 6.6   7.530   0.005 0.152   6.456   0.120  11.417 0.032   6.767 0.012   6.767 0.012  4.798  0.049  22.784 0.010   45.083 0.020  137.485  0.185   50.813 0.000  34.5 253.9 23.1 1687.3 168.5 253.9 126.973870 55.158620  3914 
  3 126.418538 18.771447 0.037916 SDSS 0.0404 19.81 19.02 19.83 19.85 20.29 0.04 0.01 0.02 0.03 0.18 19.08 0.007 19.54 0.018 19.93 0.018   20.19    0.05   20.30    0.12 7.2   7.791   0.021 0.504  40.153   0.720  33.074 0.178  18.178 0.034  18.178 0.034 10.837  0.457  77.344 0.051  157.317 0.113  483.901  2.340  244.813 0.000  58.4 199.1  8.1 1339.2  58.1 199.1 126.329080 18.585212   611 
  4 141.731010 45.075622 0.042248 SDSS 0.0163 21.25 20.11 21.11 20.88 19.43 0.12 0.02 0.08 0.07 0.23 20.26 0.021 20.66 0.034 21.23 0.065   21.03    0.09 -999.00 -999.00 7.2   7.718   0.013 0.228   7.227   0.087  14.388 0.033   6.967 0.009   6.967 0.009  5.652  0.109  30.321 0.005   69.340 0.245  206.979  2.238   88.425 0.000  39.4 267.9 15.2 1947.9 117.5 267.9 140.636110 44.535873  4235 
  5 158.236365 49.329785 0.044029 SDSS 0.0065 19.93 18.74 20.01 19.70 19.80 0.04 0.01 0.02 0.02 0.14 18.82 0.008 19.44 0.014 20.01 0.017   20.24    0.05   20.29    0.13 8.0   7.638   0.009 0.882  36.916   0.667  70.115 0.479  30.895 0.071  30.895 0.071 24.230  0.181 111.127 0.095  250.652 0.963  762.539  9.517  132.358 0.000  43.4 337.1 12.9 2635.7 115.2 337.1 158.374500 49.317503   535 
  6 200.947761 -1.547780 0.022450 SDSS 0.0264 19.27 18.12 18.82 19.41 19.69 0.03 0.01 0.01 0.02 0.12 18.30 0.004 18.90 0.009 19.72 0.028   19.74    0.03   19.43    0.04 7.1 -99.000 -99.000 0.374 -99.000 -99.000  87.301 1.163  39.089 0.092  39.089 0.092 31.617  1.575 169.895 0.217  424.963 1.697 1281.326 27.652  532.278 0.000 -99.0 257.1  9.4 2055.7  79.4 257.1 200.655530 -2.513951  2259 
  7 208.856941 46.864266 0.028112 SDSS 0.0143 20.38 19.31 20.06 20.14 20.05 0.05 0.01 0.04 0.05 0.19 19.40 0.014 19.90 0.021 20.52 0.033   20.82    0.08   20.56    0.13 6.8   7.449   0.008 0.217   6.880   0.268   7.770 0.108   4.842 0.028   4.842 0.028  4.193  0.066  19.472 0.064   35.745 0.022  105.276  0.049   56.178 0.000  48.5 228.9 35.2 1318.4 215.4 228.9 208.807890 46.941023  1174 
  9 221.172378  4.161592 0.038751 SDSS 0.0265 20.51 19.41 20.31 20.33 19.47 0.10 0.01 0.04 0.05 0.30 19.52 0.013 20.07 0.031 20.53 0.031   20.45    0.05   20.50    0.10 7.3   7.834   0.001 0.310  16.331   0.143  18.876 0.091   7.788 0.018   7.788 0.018  6.265  0.016  35.438 0.030   90.245 0.072  260.244  0.199  107.096 0.000  57.5 175.7  8.0 1349.7  64.5 175.7 220.351950  4.635374  7169 
 10 227.392390 37.529477 0.032594 SDSS 0.0105 18.36 17.32 18.09 18.20 18.07 0.02 0.01 0.01 0.01 0.04 17.37 0.003 17.83 0.006 18.35 0.008   18.51    0.01   18.38    0.03 8.1   7.873   0.042 1.610 123.785   4.354 125.288 3.423  64.071 0.118  64.071 0.118 39.885  2.515 280.422 0.870  641.686 5.200 1940.552 78.576  878.744 0.000  61.7 233.3  7.1 1718.2  55.6 233.3 226.951020 36.728571  2221 
 12 239.101975 48.112720 0.050236 SDSS 0.0166 19.81 18.75 19.73 19.38 19.65 0.04 0.01 0.03 0.02 0.11 18.88 0.006 19.40 0.011 19.33 0.011   19.86    0.03   19.78    0.08 7.9   7.831   0.089 1.078  57.424   0.513  39.114 0.117  22.430 0.029  22.430 0.029 11.362  2.027  91.477 0.034  181.255 0.353  552.913  1.618  296.510 0.000  61.0 186.6  4.4 1219.0  30.7 186.6 238.410830 47.685529  2569 
 13 242.043183 35.469263 0.032736 SDSS 0.0197 19.94 18.67 19.76 19.97 19.16 0.05 0.01 0.02 0.03 0.18 18.79 0.006 19.49 0.010 20.08 0.019   20.20    0.04   20.06    0.09 7.5   7.824   0.033 0.449  19.106   0.408  46.462 0.426  19.266 0.090  19.266 0.090 17.760  1.116  82.857 0.136  228.342 1.134  684.870  5.429  260.178 0.000  40.1 263.5 15.9 2294.4 145.6 263.5 242.628100 34.620438  2449 
 27  26.722113  3.322878 0.046722 MMT  0.0259 19.65 18.65 19.70 19.37 19.79 0.04 0.01 0.02 0.03 0.12 18.64 0.007 19.29 0.015 19.41 0.015   19.94    0.03   19.95    0.12 7.7   7.624   0.003 1.156  22.653   0.033  20.364 0.543  13.939 0.023  13.939 0.023  7.340  0.026  50.716 0.027   89.499 0.066  266.805  0.325   73.043 0.000  44.9 217.5 10.9 1226.6  65.9 217.5  26.992821  4.988862  9237 
 28  34.099030 17.257199 0.039214 MMT  0.0837 20.95 20.18 20.97 20.82 20.89 0.09 0.03 0.05 0.06 0.27 20.10 0.025 20.55 0.037 21.04 0.076   21.38    0.12   21.13    0.20 6.8   7.351   0.005 0.212   7.768   0.120   7.493 0.159   4.698 0.107   4.698 0.107  3.564  0.062  15.879 0.011   25.517 0.016   75.475  0.024   31.852 0.000  31.0 156.1 13.9  796.3  75.6 156.1  33.580207 13.936469 10408 
 31  39.703841  1.409291 0.049830 MMT  0.0278 20.50 19.64 20.56 20.20 20.18 0.07 0.06 0.05 0.05 0.18 19.67 0.033 20.35 0.049 20.26 0.028   20.47    0.10 -999.00 -999.00 7.5   7.650   0.010 0.433  14.438   0.062  11.657 0.174   5.474 0.030   5.474 0.030  3.343  0.065  22.085 0.016   40.092 0.019  120.306  0.057   26.766 0.000  49.4 130.0  8.4  754.4  51.9 130.0  39.846750  1.161354  6049 
 34  59.306318 18.145995 0.037324 MMT  0.3809 21.85 19.98 20.91 20.54 20.08 0.13 0.02 0.04 0.04 0.14 20.07 0.018 20.32 0.020 20.74 0.033   20.93    0.07   21.02    0.20 8.3   7.783   0.007 0.535  15.591   0.484  31.051 0.201  14.549 0.239  14.549 0.239  9.750  0.137  44.619 0.033  115.909 0.032  357.917  0.281   89.479 0.000  32.3 221.7 25.5 1916.9 226.6 221.7  62.521975 15.648921 25337 
 38 121.111694 40.368179 0.057678 MMT  0.0427 22.31 20.92 22.01 21.42 20.48 0.22 0.05 0.13 0.12 0.43 21.04 0.041 22.02 0.143 21.15 0.041   21.47    0.18 -999.00 -999.00 6.9   7.730   0.003 0.198   4.427   0.036   6.939 0.042   3.152 0.012   3.152 0.012  1.848  0.008  11.767 0.004   24.389 0.003   73.764  0.007   20.354 0.000  47.7 165.1  8.1 1074.3  54.7 165.1 121.720330 40.186329  2714 
 39 126.944391 10.986443 0.043552 MMT  0.0461 20.97 19.72 20.53 20.26 20.52 0.08 0.01 0.04 0.05 0.33 19.83 0.014 20.37 0.022 20.47 0.027   20.98    0.09   20.54    0.18 7.2   7.610   0.006 0.349   6.622   0.058   7.874 0.106   5.023 0.017   5.023 0.017  2.901  0.032  17.494 0.008   32.440 0.009   99.013  0.048   37.040 0.000  26.8 171.6  8.7 1046.8  56.7 171.6 126.989750 10.734732   887 
 41 129.405108 18.390920 0.040942 MMT  0.0269 20.41 19.06 20.46 20.28 20.45 0.05 0.01 0.03 0.03 0.25 19.10 0.009 19.92 0.014 20.64 0.033   20.66    0.06   20.64    0.13 7.3   7.877   0.005 0.490   9.144   0.047  28.917 0.208  11.000 0.008  11.000 0.008  8.858  0.071  42.758 0.005  122.411 0.056  370.814  1.545   91.667 0.000  28.4 272.1 12.3 2506.5 119.8 272.1 129.403130 19.124517  2319 
 43 133.406432 23.494027 0.043097 MMT  0.0254 20.91 20.22 21.29 21.12 21.09 0.10 0.03 0.08 0.09 0.74 20.29 0.024 20.70 0.030 21.01 0.068   21.33    0.11 -999.00 -999.00 6.7   7.596   0.006 0.211   7.950   0.044   6.294 0.163   4.213 0.018   4.213 0.018  1.832  0.020  16.182 0.005   23.893 0.005   71.284  0.009   30.433 0.000  30.1 153.4  5.5  729.7  27.9 153.4 133.697010 23.585055  2255 
 47 140.599434 63.410266 0.039314 MMT  0.0342 21.13 20.03 20.94 20.77 20.31 0.12 0.02 0.08 0.09 0.36 20.16 0.021 20.46 0.029 20.94 0.042   21.18    0.11   21.02    0.20 6.9   7.693   0.013 0.193  10.581   0.019   9.520 0.372   6.055 0.015   6.055 0.015  2.686  0.067  16.822 0.008   31.539 0.037  100.839  0.435   33.198 0.000  48.8 154.4  6.0  979.7  40.2 154.4 141.259170 63.882964  1693 
 50 150.587336 31.492619 0.051339 MMT  0.0167 20.64 19.75 20.84 20.48 20.10 0.09 0.02 0.04 0.05 0.22 19.86 0.016 20.52 0.028 20.37 0.026   20.93    0.09   20.91    0.22 7.0   7.744   0.004 0.449  10.132   0.021   8.336 0.099   4.564 0.010   4.564 0.010  2.553  0.019  17.943 0.004   35.446 0.016  106.157  0.053   34.065 0.000  51.8 192.1 10.0 1202.2  66.0 192.1 150.117620 31.325096  2434 
 54 156.658627  4.448453 0.042154 MMT  0.0215 20.73 19.93 20.80 20.49 20.67 0.07 0.02 0.05 0.05 0.23 20.07 0.016 20.35 0.026 20.76 0.033   21.06    0.07   20.42    0.11 7.1   7.813   0.006 0.218  12.470   0.020   6.658 0.065   4.033 0.017   4.033 0.017  1.596  0.021  13.696 0.006   24.769 0.011   76.575  0.057   28.732 0.000  61.6 124.5  5.3  728.2  32.4 124.5 156.669380  4.454514   303 
 57 158.879491 14.005322 0.039704 MMT  0.0303 21.46 20.36 21.12 20.92 20.39 0.09 0.02 0.09 0.08 0.24 20.52 0.027 20.89 0.043 21.40 0.070   20.96    0.09 -999.00 -999.00 7.6   7.825   0.014 0.142   6.008   0.033   5.856 0.045   3.480 0.020   3.480 0.020  1.638  0.046  11.385 0.005   24.384 0.008   75.123  0.028   23.428 0.000  45.7 161.2  9.1 1146.0  69.2 161.2 158.822210 12.457885  4853 
 59 161.538491 40.785298 0.048969 MMT  0.0127 20.85 20.16 21.36 20.69 21.02 0.06 0.02 0.08 0.06 0.28 20.28 0.021 20.75 0.035 20.75 0.023   21.74    0.16 -999.00 -999.00 6.6   7.127   0.011 0.443   1.610   0.742   4.867 0.193   5.566 0.007   5.566 0.007  3.104  0.032  21.246 0.004   22.784 0.004   69.063  0.015   39.681 0.000   8.7 327.6 19.2 1154.5  73.4 327.6 161.139730 41.574846  3362 
 66 168.301006  3.020231 0.023363 MMT  0.0340 19.91 18.83 19.41 19.97 19.46 0.05 0.01 0.02 0.04 0.13 18.92 0.006 19.40 0.013 20.00 0.016   20.22    0.04   19.86    0.07 6.8   7.780   0.003 0.217  12.275   0.016  18.165 0.131   8.719 0.007   8.719 0.007  6.098  0.026  33.244 0.008   78.760 0.031  239.801  0.186   74.305 0.000  50.0 240.1  7.1 1845.1  57.8 240.1 168.623490  2.605563  1408 
 67 170.953954 20.842027 0.032829 MMT  0.0199 18.71 17.57 18.39 18.41 18.35 0.02 0.01 0.01 0.01 0.04 17.63 0.003 18.07 0.005 18.57 0.007   18.70    0.01   18.34    0.02 8.6   7.936   0.019 1.477 114.305   0.097  80.470 3.030  39.272 0.021  39.272 0.021 20.279  0.370 159.524 0.143  393.583 3.073 1065.263 28.158  378.068 0.000 124.7 324.6 10.0 2293.5  74.3 324.6 171.023250 20.541619   883 
 68 173.246948  8.161885 0.049438 MMT  0.0328 20.73 19.51 20.72 20.15 20.70 0.08 0.01 0.05 0.04 0.17 19.64 0.011 20.35 0.026 20.25 0.018   20.99    0.07   21.48    0.32 7.2   7.637   0.005 0.582   6.312   0.021   8.855 0.045   4.945 0.006   4.945 0.006  3.530  0.031  18.505 0.003   38.517 0.005  116.837  0.029   33.381 0.000  40.5 255.0 19.9 1680.2 136.0 255.0 172.915450  8.065576  1654 
 69 174.225736 34.457772 0.034921 MMT  0.0160 20.97 20.05 20.79 20.87 20.62 0.10 0.02 0.06 0.08 0.22 20.15 0.020 20.60 0.021 21.22 0.049   21.28    0.11   21.86    0.42 6.7 -99.000 -99.000 0.049   6.312   0.021   8.855 0.045   4.945 0.006   4.945 0.006  3.530  0.031   0.369 0.017    0.846 0.007    2.415  0.002    0.822 0.000  40.5  29.9  8.7  202.0  60.5  29.9 174.550000 33.835893  1817 
 70 174.751709  0.678501 0.041653 MMT  0.0178 20.25 19.45 20.25 20.08 20.35 0.06 0.01 0.04 0.04 0.21 19.59 0.011 19.80 0.022 20.12 0.027   20.37    0.05   19.86    0.09 8.0   7.674   0.003 0.336  11.001   0.010   9.779 0.087   5.279 0.007   5.279 0.007  3.585  0.013  19.480 0.026   41.116 0.030  122.660  0.300   41.348 0.000  53.5 142.2  3.9  940.0  27.1 142.2 175.159480  0.151305  2985 
 75 184.599712 39.419100 0.050934 MMT  0.0227 21.20 20.29 21.28 20.97 21.10 0.08 0.02 0.06 0.08 0.49 20.41 0.025 20.95 0.043 20.93 0.045 -999.00 -999.00 -999.00 -999.00 6.8   7.649   0.004 0.257   5.538   0.019   6.599 0.053   4.150 0.005   4.150 0.005  2.245  0.019  12.433 0.003   25.637 0.008   75.943  0.017   22.330 0.000  36.7 171.1  6.9 1113.4  47.8 171.1 185.055040 38.204276  5149 
 78 195.853144 39.481410 0.047787 MMT  0.0142 22.22 21.35 22.07 21.88 21.12 0.16 0.04 0.11 0.15 0.65 21.37 0.051 22.07 0.106 22.01 0.130 -999.00 -999.00 -999.00 -999.00 6.6   7.636   0.008 0.064   1.765   0.013   1.491 0.018   0.696 0.005   0.696 0.005  0.437  0.008   2.880 0.001    4.964 0.001   15.696  0.001    4.775 0.000  34.8  89.5  4.4  507.8  26.2  89.5 195.396430 39.596584  1374 
 82 203.360133 23.735435 0.047210 MMT  0.0111 21.22 20.19 21.36 20.98 18.71 0.09 0.02 0.09 0.07 0.35 20.28 0.020 21.19 0.059 21.05 0.045   21.83    0.12 -999.00 -999.00 6.7   7.707   0.008 0.228   4.849   0.235   6.041 0.106   3.267 0.021   3.267 0.021  2.292  0.036  11.157 0.005   23.181 0.010   81.135  0.025   20.009 0.000  40.4 214.4 22.9 1701.4 197.9 214.4 203.924620 23.934187  5445 
 88 206.983356  7.925602 0.043688 MMT  0.0190 20.18 19.12 20.22 19.72 19.80 0.06 0.01 0.05 0.04 0.12 19.17 0.008 19.69 0.022 20.07 0.025   20.15    0.05   20.29    0.14 8.5   7.979   0.010 0.539  13.521   0.018  11.013 0.092   4.961 0.009   4.961 0.009  2.608  0.053  20.729 0.003   48.606 0.024  149.080  0.128   44.382 0.000  69.0 204.3  9.9 1544.5  78.6 204.3 207.760030  8.275753  3641 
 90 210.181017 19.856032 0.053248 MMT  0.0287 21.28 20.22 21.20 20.75 20.50 0.15 0.02 0.08 0.10 0.35 20.32 0.019 21.07 0.047 20.72 0.040   21.40    0.10   21.13    0.22 7.1   7.863   0.002 0.236   2.561   0.010   4.626 0.015   2.070 0.008   2.070 0.008  1.437  0.006   6.277 0.002   18.897 0.005   55.298  0.025   12.554 0.000  31.3 140.9  8.5 1257.1  76.8 140.9 210.505200 20.077369  1563 
 97 223.219342  9.477234 0.052030 MMT  0.0262 22.49 21.23 21.95 21.91 21.24 0.63 0.05 0.13 0.15 0.62 21.16 0.054 21.91 0.081 21.52 0.066   21.94    0.19 -999.00 -999.00 6.7   7.700   0.017 0.092   2.169   0.045   1.382 0.064   0.620 0.016   0.620 0.016  0.413  0.015   2.818 0.005    5.411 0.002   15.613  0.007    5.189 0.000  62.6  93.3  8.5  535.0  50.5  93.3 222.865330 10.102674  3003 
103 233.977412  7.164522 0.041829 MMT  0.0377 22.35 21.08 22.02 21.78 21.25 0.22 0.03 0.11 0.17 0.55 21.33 0.043 21.64 0.058 21.92 0.087   22.02    0.16   21.38    0.24 6.6   7.808   0.031 0.087   4.224   0.070   3.264 0.041   1.547 0.026   1.547 0.026  0.809  0.052   6.356 0.005   12.312 0.002   38.048  0.016   13.293 0.000  61.5 157.6 15.3 1019.7 106.7 157.6 233.840800  7.378683   878 
104 235.515942 22.650474 0.046332 MMT  0.0458 22.01 21.10 22.08 21.63 21.56 0.17 0.03 0.14 0.17 0.76 21.19 0.040 22.03 0.083 21.99 0.084   21.79    0.16 -999.00 -999.00 6.7   7.603   0.030 0.114   4.207   0.054   3.396 0.145   2.606 0.043   2.606 0.043  0.722  0.045   6.972 0.002    8.911 0.005   29.941  0.010   11.888 0.000  47.7 139.3 12.6  629.7  59.7 139.3 234.829150 21.792497  4339 
106 240.552334 14.764201 0.036344 LBT  0.0405 20.40 19.19 20.23 20.32 20.27 0.06 0.01 0.03 0.06 0.19 19.24 0.009 19.88 0.013 20.39 0.024   20.23    0.06   20.51    0.13 8.0 -99.000 -99.000 0.363  20.359   5.122  20.655 1.404   9.665 1.061   9.665 1.061  4.344  0.624  42.319 0.312  112.758 0.534  335.389  3.096  177.932 0.000  81.4 182.3 36.3 1490.8 304.4 182.3 240.691820 14.788774   752 
108 243.451347 36.370161 0.038917 MMT  0.0154 20.98 19.73 20.94 21.01 20.06 0.09 0.02 0.06 0.10 0.28 19.80 0.013 20.48 0.022 21.35 0.058   21.57    0.12   21.02    0.20 6.6   7.575   0.006 0.227   1.829   0.874   9.552 0.084   4.095 0.020   4.095 0.020  4.043  0.020  16.578 0.010   36.962 0.017  115.186  0.165   30.184 0.000   8.7 177.6 11.4 1367.9  97.4 177.6 243.640230 36.943790  4678 
121 348.489184 29.586860 0.046655 MMT  0.0982 22.15 21.12 22.00 21.75 20.37 0.19 0.03 0.09 0.12 0.46 20.93 0.037 21.44 0.055 21.31 0.061   21.11    0.14 -999.00 -999.00 6.7   7.171   0.132 0.151   4.329   0.103   2.304 0.155   2.304 0.031   2.304 0.031  1.164  0.248   9.518 0.004    8.349 0.007   26.139  0.009   12.043 0.000  27.6 140.1 15.7  422.4  51.2 140.1 347.290540 28.301823 13374 
122 350.132522 12.427203 0.041921 MMT  0.0575 21.00 20.20 21.14 21.01 20.75 0.11 0.02 0.07 0.09 0.30 20.34 0.019 20.29 0.030 21.44 0.048   21.33    0.10   21.33    0.21 6.8   7.638   0.009 0.205   5.961   0.145   4.940 0.091   3.467 0.037   3.467 0.037  1.607  0.029  11.576 0.006   20.198 0.008   59.709  0.079   24.167 0.000  33.4 143.5 11.7  777.4  66.1 143.5 350.565070 12.229263  1545 
